Quasi-isometry invariance of relative filling functions

For a finitely generated group $G$ and collection of subgroups $\mathcal{P}$ we prove that the relative Dehn function of a pair $(G,\mathcal{P})$ is invariant under quasi-isometry of pairs. Along the way we show quasi-isometries of pairs preserve almost malnormality of the collection and fineness of the associated coned off Cayley graphs. We also prove that for a cocompact simply connected combinatorial $G$-$2$-complex $X$ with finite edge stabilisers, the combinatorial Dehn function is well-defined if and only if the $1$-skeleton of $X$ is fine. We also show that if $H$ is a hyperbolically embedded subgroup of a finitely presented group $G$, then the relative Dehn function of the pair $(G, H)$ is well-defined. In the appendix, it is shown that show that the Baumslag-Solitar group $\mathrm{BS}(k,l)$ has a well-defined Dehn function with respect to the cyclic subgroup generated by the stable letter if and only if neither $k$ divides $l$ nor $l$ divides $k$.

==> changelog.txt <==
We thank the referee for the excellent feedback on our preprint. The comments have improved the quality of the article and the exposition of our arguments.  We believe that we have addressed all the referee's comments.  In the report, the comments were enumerated from 1 to 15. Comments 1, 6, 7, 10-12 and 14 were minor typos that have been corrected. We summarized below how the other comments were addressed:


2. The definition of Dehn function is based on closed loops (and not on circuits).  There were two typos in the second paragraph of Section 2 that gave the impression that we were using only circuits, we have corrected that. Given that clarification, the proof of Lemma 2.4 is correct, and it cannot be simplified.

In that respect, we added a remark (2.5) at the end of the section pointing out that one can define the Dehn function using only circuits; and that we do not know whether both definitions coincide. This regards whether Dehn functions based on closed loops are equivalent to superadditive functions; in the case of finitely presented groups this is a well known question of whether their Dehn functions are equivalent to superadditive functions.


3. We addressed the comment by emphasizing that we meant for 0 and 1 dimensional cells of S^1.


4. The comment on proof of Proposition 3.2 was addressed by replacing n with Len(c), and fixing the typo in the last line.


5. In Definition 4.10, X_1 was denoting the coned-off Cayley graph. So we have changed all occurrences of X_1 in that definition with \hat\Gamma. This fits the style that was used in the rest of the article.


8. Indeed, there was a noticeable repetition in the construction of the coned-off Cayley complex in Definition 4.10 (previously 4.9) and the proof of Proposition 4.16 (previously 4.15). We extracted the common part and included as Proposition 4.9. This made Definition 4.10 and proof of Proposition 4.16 much shorter.


9. We included a few lines right after Definition 5.2 to clarify the technical role of the relation \dot q.


13. This was a comment about the second line of the proof of Proposition 6.3 (previously 6.2). Added a remark (6.2) after Definition 6.1 to explain this.


15. We added a brief explanation to the proof of Lemma 6.9 (previously 6.8) as requested.


Other changes:
-Corrected a couple of typos;
-Updated acknowledgments and references;
-Remark A.2 in the Appendix has moved right after Theorem A.1 to make it more prominent.


